Relative Alignment Between Magnetic Fields and Molecular Gas Structure in Molecular Clouds

We compare the structure of synthetic dust polarization with synthetic molecular line emission from radiative transfer calculations using a 3-dimensional, turbulent collapsing-cloud magnetohydrodynamics simulation. The histogram of relative orientations (HRO) technique and the projected Rayleigh statistic (PRS) are considered. In our trans-Alfv\'enic (more strongly magnetized) simulation, there is a transition to perpendicular alignment at densities above $\sim$$4 \times 10^{3}$ cm$^{-3}$. This transition is recovered in most of our synthetic observations of optically thin molecular tracers, however for $^{12}$CO it does not occur and the PRS remains in parallel alignment across the whole observer-space. We calculate the physical depth of the optical depth $\tau = 1$ surface and find that for $^{12}$CO it is largely located in front of the cloud midplane, suggesting that $^{12}$CO is too optically thick and instead mainly probes low volume density gas. In our super-Alfv\'enic simulation, the magnetic field becomes significantly more tangled, and all observed tracers tend toward no preference for perpendicular or parallel alignment. An observable difference in alignment between optically thin and optically thick tracers may indicate the presence of a dynamically important magnetic field, though there is some degeneracy with viewing angle. We convolve our data with a Gaussian beam and compare it with HRO results of the Vela C molecular cloud. We find good agreement between these results and our sub-Alfv\'enic simulations when viewed with the magnetic field in the plane-of-the-sky (especially when sensitivity limitations are considered), though the observations are also consistent with an intermediately inclined magnetic field.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
